The $>100$ kpc Distant Spur of the Sagittarius Stream and the Outer Virgo Overdensity, as Seen in PS1 RR Lyrae Stars

We report the detection of spatially distinct stellar density features near the apocenters of the Sagittarius (Sgr) stream's main leading and trailing arm. These features are clearly visible in a high-fidelity stellar halo map that is based on RR Lyrae from Pan-STARRS1: there is a plume of stars 10 kpc beyond the apocenter of the leading arm, and there is a "spur" extending to 130 kpc, almost 30 kpc beyond the previously detected apocenter of the trailing arm. Such apocenter substructure is qualitatively expected in any Sgr stream model, as stars stripped from the progenitor at different pericenter passages become spatially separated there. The morphology of these new Sgr stream substructures could provide much-needed new clues and constraints for modeling the Sgr system, including the level of dynamical friction that Sgr has experienced. We also report the discovery of a new, presumably unrelated halo substructure at 80 kpc from the Sun and $10^\circ$ from the Sgr orbital plane, which we dub the Outer Virgo Overdensity.

==> table1.csv <==
ra, dec, score_ab, DM, period, phi_0, amp_r
197.65117,-8.20577,0.85,19.44,0.5224101823,0.32399,0.97
198.84621,-9.05291,0.82,19.70,0.7456616954,0.26986,0.43
199.15347,-8.56380,0.99,19.32,0.6123020920,-0.23730,0.65
199.57375,-8.64947,0.95,19.10,0.7094549116,0.01121,0.70
198.25407,-5.30418,0.99,19.47,0.6227057407,0.29870,0.71
203.30934,-9.13992,0.97,19.64,0.6262062754,-0.44009,0.64
202.13815,-7.63249,1.00,19.19,0.6122663708,-0.14891,0.50
203.25940,-8.35439,0.94,19.87,0.5715102985,0.09063,0.88
206.56652,-10.79597,0.90,19.33,0.5625779182,-0.44353,0.73
203.73755,-8.31383,0.95,19.40,0.5943748824,-0.14885,0.67
203.95723,-8.18655,0.96,19.57,0.5965762949,-0.01099,0.66
202.38852,-6.93698,0.98,19.51,0.6362993494,0.42527,0.59
201.80952,-6.08784,0.98,19.16,0.5855791893,0.33110,0.92
200.96990,-5.54530,0.97,19.65,0.6137884603,-0.30477,0.71
203.83500,-7.71597,0.93,19.50,0.5958976371,0.04831,0.65
200.86605,-4.74716,0.91,19.58,0.5831407125,0.19759,0.56
201.32891,-4.45708,0.94,19.40,0.5635776912,-0.36622,0.54
200.82525,-4.12509,0.99,19.76,0.6174300386,-0.36839,0.84
199.98102,-3.45183,0.83,19.70,0.6419780927,-0.40087,0.38
207.85325,-9.88899,0.98,19.32,0.4975849144,-0.03188,1.01
207.56899,-9.51861,0.98,19.47,0.6653062902,-0.29122,0.70
202.03348,-4.90229,0.98,19.56,0.5437125515,-0.42584,0.84
208.78090,-10.15986,0.92,19.17,0.6241558051,-0.42173,0.48
203.31064,-5.63375,0.94,19.60,0.6225525531,0.31709,0.80
205.04971,-6.82876,0.99,19.66,0.6272543718,0.31436,0.67
203.39655,-5.43433,0.92,19.80,0.6240090649,0.21916,0.90
205.62893,-6.95854,0.91,19.41,0.5078173904,-0.45870,0.71
205.73835,-6.98522,0.95,19.50,0.6094265089,0.46579,1.02
210.97334,-11.18329,0.96,19.23,0.5219776314,-0.49772,1.09
207.43423,-8.17252,0.92,19.35,0.5405145526,-0.13340,0.77
206.83234,-7.61363,0.97,19.56,0.5698737893,-0.42687,0.61
207.08015,-7.31617,0.93,19.48,0.5448895866,0.15240,0.70
210.57110,-10.07666,0.99,19.52,0.6216961290,0.32322,0.92
208.93531,-8.65410,0.92,19.58,0.6657420296,-0.35122,0.38
204.58557,-4.80185,0.92,19.69,0.4978404415,-0.45373,1.07
203.83599,-4.32963,0.98,19.58,0.5179248914,-0.45830,1.06
208.34244,-7.85840,0.94,19.59,0.5343340188,0.49015,0.81
206.87642,-6.66426,0.86,19.62,0.6506815125,-0.47837,0.74
206.84467,-6.38969,0.90,19.16,0.6835806615,-0.11027,0.44
206.10899,-5.92649,0.95,19.62,0.5259188218,0.06610,1.11
203.56732,-3.71981,0.95,19.59,0.5167981043,-0.46121,0.76
209.25497,-8.16368,0.93,19.43,0.5356580767,-0.35640,1.00
208.00128,-7.29083,0.94,19.34,0.6366515201,0.32621,0.82
205.41911,-4.93742,0.95,19.58,0.5230252528,-0.21584,1.03
210.47314,-9.17800,1.00,19.08,0.6619220085,-0.22785,0.89
207.06373,-6.05244,0.93,19.43,0.5582326234,-0.41436,0.80
203.84947,-3.39589,0.99,19.52,0.5891542155,-0.02000,0.78
210.07003,-8.31974,0.99,19.59,0.6283374817,0.13816,0.77
210.06787,-8.50146,0.96,19.59,0.5919866531,-0.33466,0.64
208.56625,-6.97749,0.85,19.51,0.5725929197,-0.49856,0.85
210.01091,-7.98360,0.99,19.55,0.6189804945,0.42457,0.81
203.11976,-2.13796,0.89,19.71,0.5948867320,0.31038,0.65
208.98335,-6.99902,0.90,19.65,0.5982722028,-0.17934,0.60
211.34227,-8.63338,0.99,19.26,0.5638774397,-0.21119,0.70
210.23752,-7.58600,0.90,19.62,0.6127600240,0.10792,0.52
209.45927,-6.98453,0.99,19.31,0.5691548065,-0.22730,1.06
207.93840,-5.79362,0.97,19.59,0.6130236343,0.23257,0.58
206.88516,-4.19290,0.97,19.46,0.5321717057,0.24218,0.96
212.40024,-8.52791,0.88,19.50,0.6081959386,0.12766,0.50
211.52481,-7.98226,0.99,19.76,0.6697689767,-0.24445,0.63
212.19458,-7.72039,0.86,19.19,0.6506546271,-0.21853,0.22
207.72246,-4.01473,0.94,19.69,0.6014686881,-0.15440,0.57
214.35488,-9.46612,0.98,19.29,0.5617968207,0.48732,0.79
211.79881,-7.19755,0.93,19.57,0.6298320996,0.21454,0.86
211.54562,-5.95582,0.96,19.47,0.6736491254,0.46194,0.68
210.38832,-4.86299,0.83,19.48,0.7225890407,0.36847,0.59
213.07270,-6.49594,0.94,19.54,0.6900737434,-0.41717,0.63
210.98676,-4.79322,0.99,19.67,0.5764023358,-0.22491,0.83
213.70489,-5.88661,0.99,19.60,0.6073327414,0.17234,0.58
215.73121,-5.88217,0.86,19.45,0.5591527304,0.09522,0.82
215.32656,-5.59378,0.99,19.13,0.5978668311,0.44423,0.49
216.47551,-5.48153,0.96,19.53,0.5356398036,-0.34267,0.93
217.50017,-6.12473,0.98,19.32,0.4790782491,0.05297,1.10

